On the photoelectric quantum yield of small dust particles

Photoelectron emission is crucial to electric charging of dust particles around main-sequence stars and gas heating in various dusty environments. An estimate of the photoelectric processes contains an ill-defined parameter called the photoelectric quantum yield, which is the total number of electrons ejected from a dust particle per absorbed photon. Here we revisit the so-called small particle effect of photoelectron emission and provide an analytical model to estimate photoelectric quantum yields of small dust particles in sizes down to nanometers. We show that the small particle effect elevates the photoelectric quantum yields of nanoparticles up to by a factor of $10^3$ for carbon, water ice, and organics, and a factor of $10^2$ for silicate, silicon carbide, and iron. We conclude the surface curvature of the particles is a quantity of great importance to the small particle effect, unless the particles are submicrometers in radius or larger.

==> Table_2.txt <==
Table 2. The photoelectric quantum yields for silicate
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
4.95933   0.250000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
5.16597   0.240000  0.00e+00  2.94e-02  6.34e-03  3.15e-04 
5.39058   0.230000  0.00e+00  6.79e-02  1.21e-02  6.20e-04 
5.63561   0.220000  5.02e-02  1.03e-01  1.70e-02  1.04e-03 
5.90397   0.210000  1.11e-01  1.35e-01  2.00e-02  1.74e-03 
6.19917   0.200000  1.69e-01  1.63e-01  2.13e-02  2.71e-03 
6.52544   0.190000  2.25e-01  1.88e-01  2.36e-02  4.21e-03 
6.88796   0.180000  2.79e-01  2.08e-01  2.36e-02  6.85e-03 
7.29314   0.170000  3.31e-01  2.23e-01  2.33e-02  1.04e-02 
7.74896   0.160000  3.80e-01  2.34e-01  2.52e-02  1.61e-02 
8.26556   0.150000  4.25e-01  2.39e-01  3.90e-02  3.09e-02 
8.85595   0.140000  4.68e-01  2.39e-01  4.78e-02  3.82e-02 
9.18395   0.135000  4.87e-01  2.38e-01  4.63e-02  3.72e-02 
10.1895   0.121677  5.35e-01  2.28e-01  5.24e-02  4.37e-02 
10.1904   0.121667  5.35e-01  2.28e-01  5.24e-02  4.37e-02 
10.1988   0.121567  5.35e-01  2.28e-01  5.25e-02  4.38e-02 
10.2072   0.121467  5.38e-01  2.27e-01  5.26e-02  4.39e-02 
10.2080   0.121457  5.38e-01  2.27e-01  5.26e-02  4.39e-02 
11.0355   0.112350  5.62e-01  2.16e-01  5.65e-02  4.78e-02 
12.7950   0.096900  5.96e-01  1.91e-01  6.55e-02  5.65e-02 
14.5010   0.085500  6.09e-01  1.70e-01  6.42e-02  5.48e-02 
17.3282   0.071550  6.07e-01  1.42e-01  6.43e-02  5.35e-02 
21.8281   0.056800  5.80e-01  1.05e-01  4.02e-02  2.37e-02 
26.9529   0.046000  5.44e-01  8.59e-02  3.06e-02  1.71e-02 
31.1908   0.039750  5.20e-01  7.71e-02  2.69e-02  1.43e-02 
37.0099   0.033500  4.98e-01  7.08e-02  2.35e-02  1.18e-02 
42.0282   0.029500  4.87e-01  6.85e-02  2.14e-02  1.02e-02 
43.5029   0.028500  4.85e-01  6.81e-02  2.08e-02  9.75e-03 
45.0848   0.027500  4.83e-01  6.78e-02  2.02e-02  9.35e-03 
46.7862   0.026500  4.82e-01  6.75e-02  1.97e-02  8.95e-03 
48.6209   0.025500  4.81e-01  6.74e-02  1.91e-02  8.55e-03 
50.6054   0.024500  4.80e-01  6.73e-02  1.85e-02  8.14e-03 
52.7589   0.023500  4.80e-01  6.72e-02  1.78e-02  7.74e-03 
55.1037   0.022500  4.80e-01  6.74e-02  1.76e-02  7.61e-03 
57.6667   0.021500  4.81e-01  6.76e-02  1.72e-02  7.32e-03 
60.4797   0.020500  4.83e-01  6.79e-02  1.67e-02  7.04e-03 
63.5812   0.019500  4.85e-01  6.82e-02  1.62e-02  6.77e-03 
67.0180   0.018500  4.87e-01  6.90e-02  1.68e-02  7.11e-03 
70.8476   0.017500  4.91e-01  6.98e-02  1.64e-02  6.81e-03 
75.1414   0.016500  4.95e-01  7.07e-02  1.60e-02  6.52e-03 
79.9892   0.015500  5.01e-01  7.19e-02  1.57e-02  6.24e-03 
85.5057   0.014500  5.07e-01  7.33e-02  1.53e-02  5.96e-03 
91.8395   0.013500  5.14e-01  7.48e-02  1.48e-02  5.62e-03 
99.1867   0.012500  5.22e-01  7.70e-02  1.52e-02  5.81e-03 
107.812   0.011500  5.32e-01  7.91e-02  1.47e-02  5.41e-03 
118.079   0.010500  5.43e-01  8.25e-02  1.66e-02  6.57e-03 
130.509   0.009500  5.55e-01  8.58e-02  1.60e-02  5.95e-03 
145.863   0.008500  5.70e-01  8.96e-02  1.53e-02  5.31e-03 
165.311   0.007500  5.86e-01  9.43e-02  1.46e-02  4.61e-03 
190.744   0.006500  6.05e-01  1.00e-01  1.45e-02  4.24e-03 
221.399   0.005600  6.24e-01  1.07e-01  1.42e-02  3.51e-03 


==> Table_3.txt <==
Table 3. The photoelectric quantum yields for carbon
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
4.59197   0.270000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
4.76859   0.260000  0.00e+00  0.00e+00  1.76e-04  1.50e-04 
4.95933   0.250000  0.00e+00  1.41e-02  2.31e-03  1.52e-03 
5.16597   0.240000  0.00e+00  2.85e-02  4.11e-03  2.68e-03 
5.39058   0.230000  4.06e-02  4.07e-02  5.63e-03  3.71e-03 
5.63561   0.220000  9.00e-02  5.08e-02  7.04e-03  4.75e-03 
5.90397   0.210000  1.37e-01  5.88e-02  8.24e-03  5.67e-03 
6.19917   0.200000  1.80e-01  6.49e-02  9.22e-03  6.44e-03 
6.52544   0.190000  2.21e-01  6.91e-02  9.91e-03  7.01e-03 
6.88796   0.180000  2.58e-01  7.17e-02  1.03e-02  7.44e-03 
7.29314   0.170000  2.90e-01  7.27e-02  1.06e-02  7.87e-03 
7.74896   0.160000  3.19e-01  7.25e-02  1.11e-02  8.43e-03 
8.26556   0.150000  3.43e-01  7.10e-02  1.17e-02  9.17e-03 
8.85595   0.140000  3.62e-01  6.86e-02  1.25e-02  1.01e-02 
9.18395   0.135000  3.69e-01  6.72e-02  1.31e-02  1.07e-02 
10.1895   0.121677  3.81e-01  6.26e-02  1.53e-02  1.29e-02 
10.1904   0.121667  3.81e-01  6.26e-02  1.53e-02  1.29e-02 
10.1988   0.121567  3.81e-01  6.26e-02  1.53e-02  1.29e-02 
10.2072   0.121467  3.81e-01  6.25e-02  1.53e-02  1.29e-02 
10.2080   0.121457  3.81e-01  6.25e-02  1.53e-02  1.29e-02 
11.0355   0.112350  3.82e-01  5.91e-02  1.73e-02  1.48e-02 
12.7950   0.096900  3.73e-01  5.33e-02  2.04e-02  1.76e-02 
14.5010   0.085500  3.56e-01  4.88e-02  2.15e-02  1.83e-02 
17.3282   0.071550  3.27e-01  4.25e-02  2.09e-02  1.71e-02 
21.8281   0.056800  2.93e-01  3.53e-02  1.81e-02  1.31e-02 
26.9529   0.046000  2.74e-01  3.11e-02  1.49e-02  8.56e-03 
31.1908   0.039750  2.67e-01  2.99e-02  1.32e-02  6.46e-03 
37.0099   0.033500  2.66e-01  2.98e-02  1.03e-02  4.08e-03 
42.0282   0.029500  2.69e-01  3.06e-02  8.46e-03  3.00e-03 
43.5029   0.028500  2.71e-01  3.08e-02  8.02e-03  2.77e-03 
45.0848   0.027500  2.72e-01  3.11e-02  7.59e-03  2.55e-03 
46.7862   0.026500  2.75e-01  3.15e-02  7.19e-03  2.34e-03 
48.6209   0.025500  2.77e-01  3.18e-02  6.81e-03  2.15e-03 
50.6054   0.024500  2.80e-01  3.22e-02  6.46e-03  1.97e-03 
52.7589   0.023500  2.83e-01  3.26e-02  6.14e-03  1.81e-03 
55.1037   0.022500  2.86e-01  3.30e-02  5.84e-03  1.65e-03 
57.6667   0.021500  2.90e-01  3.34e-02  5.58e-03  1.51e-03 
60.4797   0.020500  2.94e-01  3.38e-02  5.35e-03  1.37e-03 
63.5812   0.019500  2.99e-01  3.43e-02  5.14e-03  1.24e-03 
67.0180   0.018500  3.04e-01  3.49e-02  4.97e-03  1.12e-03 
70.8476   0.017500  3.10e-01  3.56e-02  4.83e-03  1.01e-03 
75.1414   0.016500  3.16e-01  3.64e-02  4.72e-03  9.09e-04 
79.9892   0.015500  3.24e-01  3.73e-02  4.67e-03  8.24e-04 
85.5057   0.014500  3.31e-01  3.84e-02  4.64e-03  7.44e-04 
91.8395   0.013500  3.40e-01  3.95e-02  4.62e-03  6.62e-04 
99.1867   0.012500  3.50e-01  4.07e-02  4.63e-03  5.73e-04 
107.812   0.011500  3.61e-01  4.22e-02  4.68e-03  4.94e-04 
118.079   0.010500  3.73e-01  4.39e-02  4.78e-03  4.30e-04 
130.509   0.009500  3.87e-01  4.60e-02  4.92e-03  3.75e-04 
145.863   0.008500  4.02e-01  4.85e-02  5.10e-03  3.11e-04 
165.311   0.007500  4.20e-01  5.14e-02  5.34e-03  2.49e-04 
190.744   0.006500  4.41e-01  5.52e-02  5.66e-03  1.93e-04 
221.399   0.005600  4.62e-01  5.94e-02  6.05e-03  1.46e-04 


==> Table_4.txt <==
Table 4. The photoelectric quantum yields for silicon carbide
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
6.88796   0.180000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
7.29314   0.170000  0.00e+00  2.15e-02  7.98e-03  7.54e-03 
7.74896   0.160000  4.63e-02  5.27e-02  1.91e-02  1.79e-02 
8.26556   0.150000  1.25e-01  8.05e-02  2.89e-02  2.67e-02 
8.85595   0.140000  1.99e-01  1.03e-01  3.77e-02  3.45e-02 
9.18395   0.135000  2.34e-01  1.12e-01  4.16e-02  3.80e-02 
10.1895   0.121677  3.21e-01  1.29e-01  5.12e-02  4.63e-02 
10.1904   0.121667  3.21e-01  1.29e-01  5.12e-02  4.63e-02 
10.1988   0.121567  3.22e-01  1.29e-01  5.12e-02  4.64e-02 
10.2072   0.121467  3.23e-01  1.30e-01  5.13e-02  4.64e-02 
10.2080   0.121457  3.23e-01  1.30e-01  5.13e-02  4.64e-02 
11.0355   0.112350  3.76e-01  1.36e-01  5.56e-02  4.97e-02 
12.7950   0.096900  4.51e-01  1.40e-01  5.65e-02  4.86e-02 
14.5010   0.085500  4.92e-01  1.33e-01  5.47e-02  4.53e-02 
17.3282   0.071550  5.21e-01  1.16e-01  4.93e-02  3.78e-02 
21.8281   0.056800  5.23e-01  9.38e-02  4.07e-02  2.64e-02 
26.9529   0.046000  5.04e-01  7.85e-02  3.28e-02  1.77e-02 
31.1908   0.039750  4.89e-01  7.14e-02  2.76e-02  1.33e-02 
37.0099   0.033500  4.74e-01  6.65e-02  2.24e-02  9.73e-03 
42.0282   0.029500  4.67e-01  6.49e-02  1.93e-02  7.84e-03 
43.5029   0.028500  4.66e-01  6.47e-02  1.85e-02  7.41e-03 
45.0848   0.027500  4.65e-01  6.45e-02  1.78e-02  7.00e-03 
46.7862   0.026500  4.65e-01  6.44e-02  1.70e-02  6.61e-03 
48.6209   0.025500  4.65e-01  6.44e-02  1.63e-02  6.22e-03 
50.6054   0.024500  4.65e-01  6.44e-02  1.56e-02  5.86e-03 
52.7589   0.023500  4.66e-01  6.46e-02  1.50e-02  5.51e-03 
55.1037   0.022500  4.67e-01  6.47e-02  1.43e-02  5.16e-03 
57.6667   0.021500  4.68e-01  6.49e-02  1.37e-02  4.83e-03 
60.4797   0.020500  4.71e-01  6.52e-02  1.31e-02  4.51e-03 
63.5812   0.019500  4.73e-01  6.56e-02  1.25e-02  4.21e-03 
67.0180   0.018500  4.77e-01  6.61e-02  1.20e-02  3.90e-03 
70.8476   0.017500  4.81e-01  6.67e-02  1.15e-02  3.61e-03 
75.1414   0.016500  4.87e-01  6.76e-02  1.10e-02  3.32e-03 
79.9892   0.015500  4.92e-01  6.88e-02  1.06e-02  3.05e-03 
85.5057   0.014500  4.99e-01  7.01e-02  1.02e-02  2.78e-03 
91.8395   0.013500  5.07e-01  7.16e-02  9.92e-03  2.51e-03 
99.1867   0.012500  5.16e-01  7.33e-02  9.66e-03  2.24e-03 
107.812   0.011500  5.26e-01  7.53e-02  9.45e-03  1.98e-03 
118.079   0.010500  5.38e-01  8.09e-02  1.85e-02  8.26e-03 
130.509   0.009500  5.51e-01  8.49e-02  1.82e-02  7.58e-03 
145.863   0.008500  5.66e-01  8.90e-02  1.75e-02  6.90e-03 
165.311   0.007500  5.83e-01  9.37e-02  1.65e-02  6.01e-03 
190.744   0.006500  6.02e-01  1.00e-01  1.78e-02  6.53e-03 
221.399   0.005600  6.22e-01  1.07e-01  1.65e-02  5.32e-03 


==> Table_5.txt <==
Table 5. The photoelectric quantum yields for water ice
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
8.26556   0.150000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
8.85595   0.140000  0.00e+00  6.60e-03  1.48e-03  9.49e-04 
9.18395   0.135000  0.00e+00  2.54e-02  3.66e-03  1.84e-03 
10.1895   0.121677  1.18e-01  6.48e-02  8.77e-03  5.10e-03 
10.1904   0.121667  1.19e-01  6.48e-02  8.77e-03  5.10e-03 
10.1988   0.121567  1.19e-01  6.50e-02  8.81e-03  5.13e-03 
10.2072   0.121467  1.20e-01  6.53e-02  8.85e-03  5.16e-03 
10.2080   0.121457  1.20e-01  6.53e-02  8.86e-03  5.16e-03 
11.0355   0.112350  1.98e-01  8.34e-02  1.15e-02  6.94e-03 
12.7950   0.096900  3.13e-01  9.93e-02  1.75e-02  1.25e-02 
14.5010   0.085500  3.82e-01  1.01e-01  2.62e-02  2.04e-02 
17.3282   0.071550  4.41e-01  9.53e-02  3.20e-02  2.44e-02 
21.8281   0.056800  4.69e-01  8.17e-02  2.82e-02  1.75e-02 
26.9529   0.046000  4.67e-01  7.07e-02  2.25e-02  1.11e-02 
31.1908   0.039750  4.60e-01  6.54e-02  1.85e-02  7.51e-03 
37.0099   0.033500  4.52e-01  6.20e-02  1.49e-02  4.83e-03 
42.0282   0.029500  4.49e-01  6.13e-02  1.28e-02  3.48e-03 
43.5029   0.028500  4.49e-01  6.13e-02  1.24e-02  3.20e-03 
45.0848   0.027500  4.49e-01  6.15e-02  1.20e-02  2.94e-03 
46.7862   0.026500  4.49e-01  6.17e-02  1.16e-02  2.69e-03 
48.6209   0.025500  4.50e-01  6.20e-02  1.12e-02  2.46e-03 
50.6054   0.024500  4.51e-01  6.25e-02  1.09e-02  2.24e-03 
52.7589   0.023500  4.52e-01  6.30e-02  1.06e-02  2.03e-03 
55.1037   0.022500  4.54e-01  6.36e-02  1.03e-02  1.84e-03 
57.6667   0.021500  4.57e-01  6.43e-02  1.01e-02  1.67e-03 
60.4797   0.020500  4.60e-01  6.51e-02  9.87e-03  1.51e-03 
63.5812   0.019500  4.63e-01  6.60e-02  9.69e-03  1.35e-03 
67.0180   0.018500  4.67e-01  6.71e-02  9.50e-03  1.18e-03 
70.8476   0.017500  4.72e-01  6.83e-02  9.35e-03  1.01e-03 
75.1414   0.016500  4.78e-01  6.98e-02  9.24e-03  8.58e-04 
79.9892   0.015500  4.84e-01  7.18e-02  9.17e-03  7.14e-04 
85.5057   0.014500  4.92e-01  7.43e-02  9.16e-03  5.84e-04 
91.8395   0.013500  5.01e-01  7.74e-02  9.21e-03  4.74e-04 
99.1867   0.012500  5.10e-01  8.07e-02  9.33e-03  3.90e-04 
107.812   0.011500  5.21e-01  8.40e-02  9.54e-03  3.42e-04 
118.079   0.010500  5.33e-01  8.72e-02  9.86e-03  3.48e-04 
130.509   0.009500  5.47e-01  9.13e-02  1.02e-02  3.42e-04 
145.863   0.008500  5.62e-01  9.59e-02  1.06e-02  2.81e-04 
165.311   0.007500  5.80e-01  1.01e-01  1.10e-02  2.24e-04 
190.744   0.006500  5.99e-01  1.08e-01  1.15e-02  1.71e-04 
221.399   0.005600  6.20e-01  1.16e-01  1.16e-02  1.42e-04 


==> Table_6.txt <==
Table 6. The photoelectric quantum yields for iron
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
3.99946   0.310000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
4.13278   0.300000  0.00e+00  0.00e+00  8.98e-04  9.28e-04 
4.27529   0.290000  0.00e+00  1.49e-02  5.22e-03  4.65e-03 
4.42798   0.280000  0.00e+00  3.08e-02  9.24e-03  8.11e-03 
4.59197   0.270000  0.00e+00  4.49e-02  1.29e-02  1.13e-02 
4.76859   0.260000  3.45e-02  5.71e-02  1.62e-02  1.41e-02 
4.95933   0.250000  8.08e-02  6.75e-02  1.91e-02  1.65e-02 
5.16597   0.240000  1.25e-01  7.61e-02  2.17e-02  1.87e-02 
5.39058   0.230000  1.67e-01  8.31e-02  2.39e-02  2.06e-02 
5.63561   0.220000  2.07e-01  8.82e-02  2.59e-02  2.23e-02 
5.90397   0.210000  2.44e-01  9.19e-02  2.77e-02  2.40e-02 
6.19917   0.200000  2.79e-01  9.41e-02  2.94e-02  2.55e-02 
6.52544   0.190000  3.11e-01  9.49e-02  3.06e-02  2.64e-02 
6.88796   0.180000  3.39e-01  9.44e-02  3.10e-02  2.66e-02 
7.29314   0.170000  3.64e-01  9.28e-02  3.07e-02  2.61e-02 
7.74896   0.160000  3.85e-01  9.01e-02  3.02e-02  2.56e-02 
8.26556   0.150000  4.01e-01  8.65e-02  2.96e-02  2.50e-02 
8.85595   0.140000  4.12e-01  8.22e-02  2.90e-02  2.44e-02 
9.18395   0.135000  4.16e-01  7.98e-02  2.86e-02  2.41e-02 
10.1895   0.121677  4.19e-01  7.26e-02  2.68e-02  2.22e-02 
10.1904   0.121667  4.19e-01  7.25e-02  2.67e-02  2.22e-02 
10.1988   0.121567  4.19e-01  7.25e-02  2.67e-02  2.21e-02 
10.2072   0.121467  4.19e-01  7.24e-02  2.67e-02  2.21e-02 
10.2080   0.121457  4.19e-01  7.24e-02  2.67e-02  2.21e-02 
11.0355   0.112350  4.15e-01  6.68e-02  2.45e-02  2.01e-02 
12.7950   0.096900  3.97e-01  5.83e-02  2.41e-02  1.99e-02 
14.5010   0.085500  3.75e-01  5.14e-02  2.23e-02  1.79e-02 
17.3282   0.071550  3.41e-01  4.30e-02  1.91e-02  1.47e-02 
21.8281   0.056800  3.02e-01  3.61e-02  1.73e-02  1.24e-02 
26.9529   0.046000  2.80e-01  3.17e-02  1.35e-02  8.42e-03 
31.1908   0.039750  2.72e-01  3.06e-02  1.42e-02  6.17e-03 
37.0099   0.033500  2.70e-01  3.08e-02  1.39e-02  4.37e-03 
42.0282   0.029500  2.73e-01  3.17e-02  1.13e-02  3.51e-03 
43.5029   0.028500  2.74e-01  3.20e-02  1.04e-02  3.34e-03 
45.0848   0.027500  2.76e-01  3.22e-02  9.60e-03  3.19e-03 
46.7862   0.026500  2.78e-01  3.23e-02  8.79e-03  3.06e-03 
48.6209   0.025500  2.80e-01  3.23e-02  8.01e-03  2.96e-03 
50.6054   0.024500  2.82e-01  3.21e-02  7.28e-03  2.89e-03 
52.7589   0.023500  2.85e-01  3.16e-02  6.63e-03  2.91e-03 
55.1037   0.022500  2.89e-01  3.56e-02  1.61e-02  1.05e-02 
57.6667   0.021500  2.92e-01  3.78e-02  1.85e-02  1.12e-02 
60.4797   0.020500  2.96e-01  3.89e-02  1.87e-02  1.06e-02 
63.5812   0.019500  3.01e-01  3.93e-02  1.75e-02  9.12e-03 
67.0180   0.018500  3.06e-01  3.95e-02  1.61e-02  7.83e-03 
70.8476   0.017500  3.12e-01  4.00e-02  1.51e-02  7.11e-03 
75.1414   0.016500  3.18e-01  4.06e-02  1.44e-02  6.61e-03 
79.9892   0.015500  3.25e-01  4.16e-02  1.41e-02  6.41e-03 
85.5057   0.014500  3.33e-01  4.27e-02  1.40e-02  6.25e-03 
91.8395   0.013500  3.42e-01  4.40e-02  1.38e-02  6.10e-03 
99.1867   0.012500  3.51e-01  4.52e-02  1.36e-02  5.96e-03 
107.812   0.011500  3.62e-01  4.67e-02  1.35e-02  5.81e-03 
118.079   0.010500  3.74e-01  4.84e-02  1.33e-02  5.64e-03 
130.509   0.009500  3.88e-01  5.03e-02  1.30e-02  5.42e-03 
145.863   0.008500  4.03e-01  5.26e-02  1.26e-02  5.08e-03 
165.311   0.007500  4.21e-01  5.52e-02  1.20e-02  4.67e-03 
190.744   0.006500  4.41e-01  5.85e-02  1.14e-02  4.22e-03 
221.399   0.005600  4.63e-01  6.21e-02  1.04e-02  3.50e-03 


==> Table_7.txt <==
Table 7. The photoelectric quantum yields for organics
----------------------------------------------------------
col. 1: photon energy in eV
col. 2: photon wavelength in micron
col. 3: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 1 nm
col. 4: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 10 nm
col. 5: photoelectric quantum yield in electrons per absorbed photons for a particle with a radius of 100 nm
col. 6: photoelectric quantum yield in electrons per absorbed photon for a semi-infinite slab
----------------------------------------------------------
5.63561   0.220000  0.00e+00  0.00e+00  0.00e+00  0.00e+00 
5.90397   0.210000  0.00e+00  1.51e-03  2.42e-04  1.76e-04 
6.19917   0.200000  0.00e+00  5.01e-03  6.63e-04  4.84e-04 
6.52544   0.190000  3.00e-02  8.00e-03  1.06e-03  7.89e-04 
6.88796   0.180000  5.78e-02  1.05e-02  1.45e-03  1.09e-03 
7.29314   0.170000  8.23e-02  1.27e-02  1.82e-03  1.40e-03 
7.74896   0.160000  1.04e-01  1.45e-02  2.19e-03  1.71e-03 
8.26556   0.150000  1.22e-01  1.59e-02  2.56e-03  2.04e-03 
8.85595   0.140000  1.38e-01  1.72e-02  2.95e-03  2.38e-03 
9.18395   0.135000  1.45e-01  1.77e-02  3.10e-03  2.55e-03 
10.1895   0.121677  1.61e-01  1.92e-02  4.79e-03  4.05e-03 
10.1904   0.121667  1.61e-01  1.92e-02  4.79e-03  4.05e-03 
10.1988   0.121567  1.61e-01  1.92e-02  4.80e-03  4.06e-03 
10.2072   0.121467  1.61e-01  1.92e-02  4.81e-03  4.06e-03 
10.2080   0.121457  1.61e-01  1.92e-02  4.81e-03  4.07e-03 
11.0355   0.112350  1.71e-01  2.00e-02  5.53e-03  4.66e-03 
12.7950   0.096900  1.86e-01  2.17e-02  7.44e-03  6.31e-03 
14.5010   0.085500  1.98e-01  2.35e-02  9.63e-03  8.21e-03 
17.3282   0.071550  2.16e-01  2.69e-02  1.40e-02  1.19e-02 
21.8281   0.056800  2.43e-01  2.80e-02  1.38e-02  9.60e-03 
26.9529   0.046000  2.70e-01  3.04e-02  1.31e-02  7.64e-03 
31.1908   0.039750  2.91e-01  3.35e-02  1.48e-02  8.86e-03 
37.0099   0.033500  3.17e-01  3.77e-02  1.69e-02  8.94e-03 
42.0282   0.029500  3.37e-01  4.12e-02  1.71e-02  7.32e-03 
43.5029   0.028500  3.42e-01  4.16e-02  1.38e-02  4.94e-03 
45.0848   0.027500  3.47e-01  4.22e-02  1.12e-02  3.68e-03 
46.7862   0.026500  3.54e-01  4.31e-02  1.12e-02  4.04e-03 
48.6209   0.025500  3.60e-01  4.47e-02  1.43e-02  6.21e-03 
50.6054   0.024500  3.66e-01  4.66e-02  1.46e-02  5.40e-03 
52.7589   0.023500  3.73e-01  4.71e-02  1.02e-02  2.88e-03 
55.1037   0.022500  3.80e-01  4.77e-02  7.62e-03  1.59e-03 
57.6667   0.021500  3.87e-01  4.86e-02  6.75e-03  1.12e-03 
60.4797   0.020500  3.95e-01  4.95e-02  6.32e-03  8.52e-04 
63.5812   0.019500  4.03e-01  5.05e-02  6.11e-03  6.85e-04 
67.0180   0.018500  4.12e-01  5.18e-02  6.01e-03  5.68e-04 
70.8476   0.017500  4.21e-01  5.31e-02  5.98e-03  4.78e-04 
75.1414   0.016500  4.30e-01  5.47e-02  6.01e-03  4.07e-04 
79.9892   0.015500  4.40e-01  5.65e-02  6.08e-03  3.49e-04 
85.5057   0.014500  4.51e-01  5.85e-02  6.19e-03  3.00e-04 
91.8395   0.013500  4.62e-01  6.05e-02  6.33e-03  2.58e-04 
99.1867   0.012500  4.74e-01  6.28e-02  6.51e-03  2.17e-04 
107.812   0.011500  4.87e-01  6.55e-02  6.76e-03  2.07e-04 
118.079   0.010500  5.02e-01  6.87e-02  7.22e-03  4.06e-04 
130.509   0.009500  5.17e-01  7.25e-02  8.08e-03  9.53e-04 
145.863   0.008500  5.34e-01  7.77e-02  1.07e-02  2.85e-03 
165.311   0.007500  5.53e-01  8.59e-02  2.01e-02  8.87e-03 
190.744   0.006500  5.74e-01  1.06e-01  5.09e-02  2.99e-02 
221.399   0.005600  5.96e-01  1.90e-01  1.15e-02  1.21e-01 

